Generative AI in Undergraduate Information Technology Education -- Insights from nine courses

The increasing use of digital teaching and emerging technologies, particularly AI-based tools, such as ChatGPT, is presenting an inevitable and significant impact on higher education. The capability of processing and generating text could bring change to several areas, such as learning assessments or learning experiences. Besides the negative impact, i.e exam cheating, we also see a positive side that ChatGPT can bring to education. This research article aims to contribute to the current debate on ChatGPT by systematic reflection and experience reported from nine bachelor IT courses at a Norwegian university. We conducted inductive empirical research with reflective notes and focused groups of lecturers from nine different IT courses. The findings were thematically organized with numerous use cases in teaching IT subjects. Our discussion highlights the disruptive implications of AI assistant usage in higher education and emphasizes the need for educators to shape this transformation.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

